BUDHIES IV: Deep 21-cm neutral Hydrogen, optical and UV imaging data of Abell 963 and Abell 2192 at z $\simeq$ 0.2

In this paper, we present data from the Blind Ultra-Deep HI Environmental Survey (BUDHIES), which is a blind 21-cm HI spectral line imaging survey undertaken with the Westerbork Synthesis Radio Telescope (WSRT). Two volumes were surveyed, each with a single pointing and covering a redshift range of 0.164 < z < 0.224. Within these two volumes, this survey targeted the clusters Abell 963 and Abell 2192, which are dynamically different and offer unique environments to study the process of galaxy evolution within clusters. With an integration time of 117x12h on Abell 963 and 72x12h on Abell 2192, a total of 166 galaxies were detected and imaged in HI. While the clusters themselves occupy only 4 per cent of the 73,400 Mpc$^3$ surveyed by BUDHIES, most of the volume consists of large-scale structures in which the clusters are embedded, including foreground and background overdensities and voids. We present the data processing and source detection techniques and counterpart identification based on a wide-field optical imaging survey using the Isaac Newton Telescope (INT) and deep ultra-violet GALEX imaging. Finally, we present HI and optical catalogues of the detected sources as well as atlases of their global HI properties, which include integrated column density maps, position-velocity diagrams, global HI profiles, and optical and UV images of the HI sources.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
This readme file is regarding our recent submission with Manuscript ID: MN-19-4727-MJ.R2


Manuscript Title: BUDHIES IV: Deep 21-cm neutral Hydrogen, optical and UV imaging data of Abell 963 and Abell 2192 at z≈ 0.2

Accepted June 01 2020.

The following files have been included in the source file (BUDHIES_data_paper_Accepted.zip):


2. TEX FILE
BUDHIESdatapaper.tex


2. Figures

Figure 1:  sdsspie.pdf
Figure 2:  rfi.pdf
Figure 3:  comb_cont.pdf 
Figure 4:  rficol_key.pdf
Figure 5:  noisevariation.pdf
Figure 6:  fluxdens.pdf
Figure 7:  compl.pdf
Figure 8 (1): test_paper_w20_152_new.pdf
Figure 8 (2): test_paper_w20_16_new.pdf
Figure 8 (3):  test_paper_w20_13_new.pdf
Figure 9:  hist_r0_new.pdf
Figure 10: A963_INTvsSDSS_v2.pdf
Figure 11: astrometry_vect2_diffo.pdf
Figure 12: zeropoint.pdf
Figure 13: 963cDapertures_switch.pdf
Figure 14: INTimages.pdf
Figure 15: bothhists_R4.pdf
Figure 16: Newspatialdist_comb.pdf
Figure 17 (1): bivariate_A963_n_R4.pdf
Figure 17 (2): bivariate_A2192_n_R4.pdf
Figure 18: zopt_zhi.pdf
Figure 19: newcmd.pdf
Figure 20: schematic.pdf
Figure 21: fig11.pdf



3. LEGACY (folder)

4. mnras.bst
5. mnras.cls
6. output.bbl
7. references.bib
8. README.txt (this file)


The paper also contains supplementary material: A pdf (in plain format) containing the HI atlas and another pdf with the catalogues (source file also included for the catalogues).


-BUDHIES_data_paper_catalogues_pl.pdf, BUDHIES_data_paper_catalogues_pl.zip
-BUDHIES_data_paper_atlas_pl.pdf






